The Source Stabilized Galerkin Formulation for Linear Moving Conductor Problems with Edge Elements

The phenomenon of linear motion of conductor in a magnetic field is commonly found in electric machineries such as, electromagnetic brakes, linear induction motor, electromagnetic flowmeter etc. The design and analysis of the same requires an accurate evaluation of induced currents and the associated reaction magnetic fields. The finite element method is a generally employed numerical technique for this purpose. However, it needs stabilization techniques to provide an accurate solution. In this work, such a stabilization technique is developed for the edge elements. The stability and hence the accuracy is brought in by a suitable representation of the source term. The stability and accuracy of the proposed scheme is first shown analytically and then demonstrated with the help of 2D and 3D simulations. The proposed scheme is parameter-free and it would require a graded regular mesh along the direction of motion.

==> Authors_Biography.txt <==
--------------------------------------------------------------------------------

{Sujata Bhowmick} received the B.E. degree in electrical engineering 
from IIEST, Shibpur, India, in 2006, and the M.E. degree in 
electrical engineering from the Indian Institute of Science, 
Bengaluru, India, in 2011. She received the Ph.D. degree from the 
Department of Electronic Systems Engineering,
Indian Institute of Science, Bengaluru, India, in 2019.

Her current research interests include power electronics for renewable 
resources, single-phase grid-connected power converters, 
computational electromagnetics, finite element and 
edge element methods.

--------------------------------------------------------------------------------

{Sethupathy Subramanian} received the bachelors degree in electrical and 
electronics engineering from Anna University, Chennai, India, in 2009. He 
received the masters and doctrate degrees in electrical engineering from 
Indian Institute of Science, Bangalore, India in 2011 and 2017 respectively.
He also received masters and doctrate degrees in Physics from
University of Notre Dame, USA in 2022 and 2023 respectively.

His research interests, pertinent to electrical engineering, 
include computational electromagnetics, numerical stability, 
finite element and edge element methods. 

--------------------------------------------------------------------------------

